Statistical and Temporal Analysis of Multi-component Burst-clusters from the Repeating FRB 20190520B

Fast Radio Bursts (FRBs) are bright, millisecond-duration extragalactic radio transients that probe extreme astrophysical environments. Many FRBs exhibit multi-component structures, which encode information about their emission mechanisms or progenitor systems and thus provide important clues to their origins. In this work, we systematically analyze the burst morphology of FRB 20190520B and compare component distributions across four active FRBs observed with FAST: FRB 20121102A, FRB 20190520B, FRB 20201124A, and FRB 20240114A. We find that multi-component burst-clusters show spectral properties similar to single-peak bursts, and no periodicity is detected in their temporal behavior. The component-count distributions follow a power law, revealing scale-free behavior consistent with self-organized criticality (SOC) processes. Multi-component clusters account for 12-30% of all detected bursts, regardless of source activity, providing new insights into burst-to-burst variability and the physical processes driving FRB emission.

==> paper.txt <==
文章名字为burst cluster
暴发分类只有2个 burst cluster；burst
图一将观测时间改为时间率，分析占比
分析带宽，能量等
再接周期分析，并以多峰结构周期折叠所有toa，检验关系
整个toa分析，大于1天， 无明显周期
带宽中心频率图更换样式，区分于文章
结论，多峰
\section{Data}
FAST observations of \frb were conducted with the central feed and pulsar backend system operating in L-band (1-1.5 GHz), with a center frequency of 1.25GHz \cite{19beams_Lband}.
It achieved a time resolution of 49.152 $\mu$s and frequency resolution of 0.122 MHz, with all data stored in standard ~\textsc{psrfits} format \cite{PSRFITS}. The burst searches were conducted using the ~\textsc{Heimdall} pipeline, following the methodology described in \cite{heimdall,niu2021,Niu2022}. \red{To maintain consistency with \cite{Niu2022}, we adopted the same search strategy and did not use more recent tools such as DRAFTS.}
A zero-DM matched filter was implemented for RFI mitigation during the blind search.
Candidates with signal-to-noise ratios $\text{(S/N)} > 7$ were selected and visually inspected through their dynamic spectra.

The previous discovery paper on \frb reported 75 follow-up bursts in FAST tracking mode between April 25th and September 19th, 2020 \cite{Niu2022}.  
%Due to the field-of-view limitations of FAST for observing FRB 20190520B,  each observation typically lasts $\sim$1 hour on average. 
Subsequent FAST observations, spanning October 24th, 2020, to April 1st, 2023, accumulated a total of 86.94 hours in 87 observations. 
%Notably, during the $\sim$4 year FAST long-term follow-up, no shutdown window was found. 
In total, 360 new bursts were identified and the event rates spanned from 1 to 27 bursts per hour. Although the event rate of \frb is lower than that of FRB 20121102 or FRB 20201124A ($\mathcal{O}(10^2)$ $\rm{h}^{-1}$) \cite{Libimodal,Xu2022}, the long-term activity provides a unique opportunity to study the evolution of propagation effects.
%To ensure measurement consistency, we measure the DM, the event rate $\eta$, the scattering time scale \taus, and the scintillation bandwidth \nud of 435 bursts from all FAST observations, which includes re-measuring 75 single bursts from previous studies.
To ensure measurement consistency, we measure the \red{structure-optimized} DMs of 435 bursts from all FAST observations, which includes re-measuring 75 single bursts from previous studies.
%For the burst profiles, we fitted Gaussian function where the mean represents the peak frequency and the full width at half maximum defines the bandwidth. 
Flux calibration was performed using injected periodic signals with a reference noise temperature
before each observation session. 
Burst energetics were determined through measurements of peak flux density and specific fluence ($F_\nu$) from calibrated data. 
%The specific fluence is given by:
%\begin{equation}
%    F_\nu = S_\nu \times w_{\mathrm{E}}
%    \label{eq:sup_fluence}
%\end{equation}
%where $S_\nu$ is the peak flux density and $w_{\mathrm{E}}$ is the equivalent width, defined as the duration of a burst with constant flux at the peak value. 
We measured burst widths and frequency bandwidth using the full width at half maximum (FWHM) from Gaussian fits to the temporal profiles and its bandpass, respectively. The isotropic equivalent burst energy was calculated using method described in \cite{Niu2022, ZhangB2018, Gourdji2019}.
